SAEM: Stage-Aware Expert Management for Memory-Efficient MoE Inference in Chain-of-Thought Reasoning

Chain-of-thought (CoT) prompting improves LLM reasoning by decomposing complex problems into intermediate steps, but its sequential nature increases decoding latency and memory usage. Mixture-of-Experts (MoE) models scale capacity through sparse expert activation, yet their full expert weights often exceed GPU memory and require costly GPU-CPU transfers. Existing runtimes treat all tokens uniformly, overlooking a key structural property of CoT traces: consecutive reasoning stages exhibit coherent and predictable expert activation patterns. Ignoring this stage-level regularity leads to inefficient caching and unnecessary data movement. We propose SAEM, a stage-aware MoE inference runtime that detects reasoning stage boundaries and exploits stage-level activation coherence to guide expert placement. SAEM combines stage-aware caching, expert-aligned token repacking, and in-situ CPU execution to reduce data transfer and kernel fragmentation. On mathematical and scientific reasoning workloads, SAEM achieves an average 1.33x throughput improvement over the strongest state-of-the-art caching and offloading baselines under constrained GPU memory, rising to 1.54x when calibration data matches the workload, demonstrating the effectiveness of stage-aware, locality-driven MoE inference for CoT reasoning.

==> data/breakdown_comp.dat <==
Clusters	BS	Label	Compute	Memory	Launch	Sync	Indexing/Gather/Scatter	Bookkeeping	Other
0	1	Bookkeeping	0.940169	0.4095523	0.7959	0.0770057	0.6003081	0.3553937	0.2239
1	1	TokenRepacking	0.7948989	0.5491029	0.5123	0.2	0.4203839	0.2665437	0.2196
3	4	Bookkeeping	3.4315	1.2446698	2.8777	0.2472	2.2364	1.3119927	0.2083
4	4	TokenRepacking	2.7828876	1.2695535	1.4526	0.6953	1.1802454	0.6366311	0.2088
6	8	Bookkeeping	5.9981	2.1236	5.1174	0.4219	3.9113	2.2087071	0.4332744
7	8	TokenRepacking	4.8981124	2.1041007	2.5735	1.1753	1.9244478	1.0264505	0.2107


==> data/expt_pred.dat <==
Layer_Index	ShareGPT	Alpaca	Math	C4	PIQA	GSM8K
1	57.85	49.82	54.66	55.41	59.39	56.10
2	74.45	84.09	74.58	76.21	74.60	76.16
3	78.45	69.75	74.37	76.82	77.98	75.68
4	84.69	84.02	81.60	84.13	83.65	84.80
5	83.43	88.96	80.51	84.27	82.46	82.02
6	80.00	83.12	78.15	78.84	80.05	78.22
7	79.76	73.64	80.91	78.88	78.40	79.58
8	80.51	79.83	79.21	78.81	78.39	79.76
9	80.40	87.49	82.20	81.31	81.22	80.78
10	87.09	84.55	84.61	85.36	85.87	84.73
11	86.95	88.91	83.47	85.57	84.80	84.89
12	84.20	89.21	84.12	84.02	82.80	82.58
13	89.22	86.06	89.27	88.14	87.20	86.88
14	88.96	81.32	86.14	86.74	86.57	85.31
15	88.37	91.03	86.28	85.12	86.28	85.83
16	88.54	91.12	86.87	87.38	86.86	86.13
17	88.14	88.94	85.92	87.31	87.97	86.60
18	88.48	82.32	86.10	85.50	86.87	85.59
19	84.72	80.63	81.98	84.45	83.97	84.86
20	85.40	78.15	83.44	84.16	85.44	85.24
21	86.45	85.42	84.46	84.88	84.39	85.83
22	88.96	93.09	86.04	88.01	88.72	87.83
23	87.47	86.49	86.78	87.21	86.97	87.65
24	89.50	91.62	86.83	90.60	88.57	88.13
25	90.22	91.20	88.32	89.98	90.22	89.05
26	91.46	92.97	89.13	91.83	91.34	91.27
27	90.65	90.09	90.80	90.63	91.87	91.83
28	88.40	89.12	87.97	88.70	87.15	87.19
29	86.94	84.13	85.81	86.75	86.07	85.05
30	87.65	91.37	83.52	88.19	87.44	86.11
31	87.35	92.03	83.96	88.71	89.65	87.21

==> data/gpu_only_ours.dat <==
ECR	BS	GPU-Naive	GPU-Skip	GPU-Opt	Ours
100	1	1.22	9.04	9.90	9.90
100	4	4.56	15.85	18.73	18.73
100	8	8.36	20.90	25.19	25.19
50.0	1	0.21	2.66	0	7.19
50.0	4	0.87	5.49	0	12.56
50.0	8	1.62	7.71	0	18.55
25.0	1	0.14	2.05	0	6.45
25.0	4	0.60	3.63	0	11.23
25.0	8	1.16	4.93	0	16.35
12.5	1	0.13	1.68	0	6.10
12.5	4	0.51	2.82	0	9.60
12.5	8	0.96	4.06	0	13.82
6.25	1	0.12	1.50	0	5.89
6.25	4	0.45	2.50	0	9.64
6.25	8	0.93	3.78	0	12.52
3.125	1	0.12	1.36	0	5.81
3.125	4	0.46	2.28	0	8.57
3.125	8	0.92	3.53	0	10.64

==> data/gpu_only_ours_ernie.dat <==
ECR	BS	GPU-Naive	GPU-Skip	GPU-Opt	Ours
100	1	0	16.30	15.37	15.37
100	4	0	31.27	32.04	32.04
100	8	0	39.06	45.01	45.01
50	1	0	0	0	10.03
50	4	0	0	0	18.02
50	8	0	0	0	28.49
25	1	0	0	0	8.34
25	4	0	0	0	15.71
25	8	0	0	0	21.18
12.5	1	0	0	0	6.81
12.5	4	0	0	0	14.02
12.5	8	0	0	0	16.08
6.25	1	0	0	0	6.65
6.25	4	0	0	0	9.71
6.25	8	0	0	0	14.42
3.125	1	0	0	0	6.00
3.125	4	0	0	0	9.07
3.125	8	0	0	0	11.54


==> data/gpu_only_ours_qwen3.dat <==
ECR	BS	GPU-Naive	GPU-Skip	GPU-Opt	Ours
100	1	1.22	9.04	9.90	9.90
100	4	4.56	15.85	18.73	18.73
100	8	8.36	20.90	25.19	25.19
50.0	1	0.21	0	0	7.19
50.0	4	0.87	0	0	12.56
50.0	8	1.62	0	0	18.55
25.0	1	0.14	0	0	6.45
25.0	4	0.60	0	0	11.23
25.0	8	1.16	0	0	16.35
12.5	1	0.13	0	0	6.10
12.5	4	0.51	0	0	9.60
12.5	8	0.96	0	0	13.82
6.25	1	0.12	0	0	5.89
6.25	4	0.45	0	0	9.64
6.25	8	0.93	0	0	12.52
3.125	1	0.12	0	0	5.81
3.125	4	0.46	0	0	8.57
3.125	8	0.92	0	0	10.64


==> data/speed_mem_rsn_ernie.dat <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	5.48	7.19	5.96	3.88	10.03	1.39
1	25.0	3.34	4.61	5.11	3.19	8.34	1.63
1	12.5	2.62	3.69	4.65	2.84	6.81	1.46
1	6.25	1.83	3.10	4.45	2.86	6.65	1.49
1	3.125	1.84	2.83	4.33	2.71	6.00	1.39
1	Mean	3.02	4.28	4.90	3.10	7.57	1.54
4	50.0	5.64	9.70	12.26	5.55	18.02	1.47
4	25.0	4.57	6.23	9.48	5.88	15.71	1.66
4	12.5	3.69	4.75	8.58	4.75	14.02	1.63
4	6.25	2.52	4.08	7.99	4.20	9.71	1.22
4	3.125	2.51	3.99	6.24	4.01	9.07	1.45
4	Mean	3.79	5.75	8.91	4.88	13.31	1.49
8	50.0	8.57	14.79	16.75	7.52	28.49	1.70
8	25.0	6.82	8.77	12.78	7.11	21.18	1.66
8	12.5	6.04	6.86	11.59	5.35	16.08	1.39
8	6.25	3.03	6.10	10.55	4.74	14.42	1.37
8	3.125	3.02	5.33	10.20	4.32	11.54	1.13
8	Mean	5.50	8.37	12.37	5.81	18.34	1.48

==> data/speed_mem_rsn_ernie_aime.txt <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	14.25	14.82	7.94	14.79	14.64	0.99
1	25.0	5.46	7.14	6.06	4.06	8.93	1.25
1	12.5	3.35	4.59	5.28	2.94	7.38	1.40
1	6.25	2.78	3.70	4.89	2.78	6.67	1.36
1	3.125	2.45	3.10	4.67	2.68	6.34	1.36
1	Mean	5.66	6.67	5.77	5.45	8.79	1.32
4	50.0	21.60	22.37	19.05	22.19	23.27	1.04
4	25.0	6.45	9.39	11.41	7.89	13.31	1.17
4	12.5	4.29	5.92	9.39	5.33	10.16	1.08
4	6.25	3.52	4.20	8.46	4.80	9.16	1.08
4	3.125	3.61	3.98	7.98	4.48	8.72	1.09
4	Mean	7.89	9.17	11.26	8.94	12.92	1.15
8	50.0	25.49	27.17	25.44	29.03	29.66	1.02
8	25.0	8.25	12.15	14.80	9.36	17.34	1.17
8	12.5	5.40	7.49	11.48	6.19	12.64	1.10
8	6.25	4.52	5.74	10.26	5.47	11.08	1.08
8	3.125	4.09	5.29	9.61	4.98	10.12	1.05
8	Mean	9.55	11.57	14.32	11.01	16.17	1.13

==> data/speed_mem_rsn_ernie_gpqa.txt <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	15.43	15.85	8.26	15.30	15.50	0.98
1	25.0	4.95	7.19	5.95	4.33	9.20	1.28
1	12.5	3.23	4.73	5.22	3.12	7.78	1.49
1	6.25	2.62	3.79	4.89	2.83	6.96	1.42
1	3.125	2.37	3.14	4.69	2.68	6.68	1.42
1	Mean	5.72	6.94	5.80	5.65	9.22	1.33
4	50.0	25.30	27.82	21.88	28.69	29.88	1.04
4	25.0	6.31	9.76	12.60	8.38	16.12	1.28
4	12.5	4.08	5.61	9.88	5.83	12.45	1.26
4	6.25	3.26	4.37	8.85	4.98	11.81	1.33
4	3.125	2.97	4.09	8.33	4.54	9.62	1.15
4	Mean	8.38	10.33	12.31	10.48	15.98	1.30
8	50.0	28.68	30.63	27.16	29.05	32.73	1.07
8	25.0	9.10	13.05	15.45	10.39	21.86	1.41
8	12.5	6.28	8.00	11.73	7.38	16.83	1.43
8	6.25	5.33	6.89	10.96	5.98	11.96	1.09
8	3.125	4.88	6.09	9.96	4.94	12.21	1.23
8	Mean	10.85	12.93	15.05	11.55	19.12	1.27

==> data/speed_mem_rsn_ernie_math.dat <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	5.48	7.19	5.96	3.88	10.03	1.39
1	25.0	3.34	4.61	5.11	3.19	8.34	1.63
1	12.5	2.62	3.69	4.65	2.84	6.81	1.46
1	6.25	1.83	3.10	4.45	2.86	6.65	1.49
1	3.125	1.84	2.83	4.33	2.71	6.00	1.39
1	Mean	3.02	4.28	4.90	3.10	7.57	1.54
4	50.0	5.64	9.70	12.26	5.55	18.02	1.47
4	25.0	4.57	6.23	9.48	5.88	15.71	1.66
4	12.5	3.69	4.75	8.58	4.75	14.02	1.63
4	6.25	2.52	4.08	7.99	4.20	9.71	1.22
4	3.125	2.51	3.99	6.24	4.01	9.07	1.45
4	Mean	3.79	5.75	8.91	4.88	13.31	1.49
8	50.0	8.57	14.79	16.75	7.52	28.49	1.70
8	25.0	6.82	8.77	12.78	7.11	21.18	1.66
8	12.5	6.04	6.86	11.59	5.35	16.08	1.39
8	6.25	3.03	6.10	10.55	4.74	14.42	1.37
8	3.125	3.02	5.33	10.20	4.32	11.54	1.13
8	Mean	5.50	8.37	12.37	5.81	18.34	1.48

==> data/speed_mem_rsn_qwen3.dat <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	2.66	5.92	3.00	4.11	7.19	1.21
1	25.0	2.05	4.61	2.82	2.80	6.45	1.40
1	12.5	1.68	3.45	2.73	2.29	6.10	1.77
1	6.25	1.50	2.92	2.65	1.92	5.89	2.02
1	3.125	1.36	2.54	2.64	1.87	5.81	2.20
1	Mean	1.85	3.89	2.77	2.60	6.29	1.62
4	50.0	5.49	8.31	7.88	7.24	12.56	1.51
4	25.0	3.63	5.92	7.04	5.24	11.23	1.60
4	12.5	2.82	4.60	6.42	3.65	9.60	1.50
4	6.25	2.50	3.57	6.16	2.76	9.64	1.56
4	3.125	2.28	3.51	5.88	2.87	8.57	1.46
4	Mean	3.34	5.18	6.68	4.35	10.32	1.55
8	50.0	7.71	12.70	11.27	10.22	18.55	1.46
8	25.0	4.93	9.47	8.98	4.96	16.35	1.73
8	12.5	4.06	6.11	8.51	3.83	13.82	1.62
8	6.25	3.78	5.57	7.79	3.57	12.52	1.61
8	3.125	3.53	5.07	7.83	3.55	10.64	1.36
8	Mean	4.80	7.78	8.88	5.23	14.38	1.62

==> data/speed_mem_rsn_qwen3_aime.txt <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	2.74	5.83	2.88	3.95	6.95	1.19
1	25.0	2.21	3.99	2.77	3.45	5.19	1.30
1	12.5	1.67	3.63	2.67	2.31	3.92	1.08
1	6.25	1.59	3.06	2.63	2.01	3.08	1.01
1	3.125	1.42	2.54	2.59	1.94	2.49	0.96
1	Mean	1.93	3.81	2.71	2.73	4.33	1.14
4	50.0	4.19	6.46	6.30	6.35	10.10	1.56
4	25.0	3.04	5.28	5.34	5.00	6.90	1.29
4	12.5	2.18	3.57	5.04	3.10	4.96	0.98
4	6.25	2.37	3.31	5.25	3.08	3.87	0.74
4	3.125	2.15	3.17	4.99	3.04	3.00	0.60
4	Mean	2.79	4.36	5.38	4.11	5.77	1.07
8	50.0	6.68	10.01	7.60	8.95	13.42	1.34
8	25.0	5.08	7.60	7.05	6.12	9.62	1.27
8	12.5	3.50	6.14	7.37	3.92	7.02	0.95
8	6.25	3.94	5.18	6.40	3.72	5.71	0.89
8	3.125	3.70	4.43	6.68	3.91	4.50	0.67
8	Mean	4.58	6.67	7.02	5.32	8.05	1.15

==> data/speed_mem_rsn_qwen3_gpqa.txt <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	2.57	6.01	2.83	4.08	6.74	1.12
1	25.0	2.04	4.91	2.74	3.12	5.00	1.02
1	12.5	1.69	3.45	2.66	2.39	3.75	1.09
1	6.25	1.52	3.32	2.65	2.06	2.85	0.86
1	3.125	1.41	2.61	2.58	2.02	2.46	0.94
1	Mean	1.85	4.06	2.69	2.73	4.16	1.02
4	50.0	4.63	7.24	6.79	7.23	11.73	1.62
4	25.0	3.33	6.65	6.39	4.40	7.39	1.11
4	12.5	2.79	4.75	5.87	3.83	5.28	0.90
4	6.25	2.49	3.30	5.82	2.99	3.74	0.64
4	3.125	2.36	2.98	5.57	2.75	3.57	0.64
4	Mean	3.12	4.98	6.09	4.24	6.34	1.04
8	50.0	6.79	11.01	9.49	9.78	14.74	1.34
8	25.0	4.81	7.49	7.63	4.90	10.10	1.32
8	12.5	4.10	6.46	7.49	4.83	6.79	0.91
8	6.25	3.72	5.18	7.18	3.87	5.73	0.80
8	3.125	3.50	4.66	6.88	3.72	4.54	0.66
8	Mean	4.58	6.96	7.73	5.42	8.38	1.08

==> data/speed_mem_rsn_qwen3_math.dat <==
BS	ECR	MoE-OnDemand	Mixtral-Offloading	Fiddler	DAOP	Ours	SpeedUp
1	50.0	2.66	5.92	3.00	4.11	7.19	1.21
1	25.0	2.05	4.61	2.82	2.80	6.45	1.40
1	12.5	1.68	3.45	2.73	2.29	6.10	1.77
1	6.25	1.50	2.92	2.65	1.92	5.89	2.02
1	3.125	1.36	2.54	2.64	1.87	5.81	2.20
1	Mean	1.85	3.89	2.77	2.60	6.29	1.62
4	50.0	5.49	8.31	7.88	7.24	12.56	1.51
4	25.0	3.63	5.92	7.04	5.24	11.23	1.60
4	12.5	2.82	4.60	6.42	3.65	9.60	1.50
4	6.25	2.50	3.57	6.16	2.76	9.64	1.56
4	3.125	2.28	3.51	5.88	2.87	8.57	1.46
4	Mean	3.34	5.18	6.68	4.35	10.32	1.55
8	50.0	7.71	12.70	11.27	10.22	18.55	1.46
8	25.0	4.93	9.47	8.98	4.96	16.35	1.73
8	12.5	4.06	6.11	8.51	3.83	13.82	1.62
8	6.25	3.78	5.57	7.79	3.57	12.52	1.61
8	3.125	3.53	5.07	7.83	3.55	10.64	1.36
8	Mean	4.80	7.78	8.88	5.23	14.38	1.62
